A robust DPG method for large domains

We observe a dramatic lack of robustness of the DPG method when solving problems on large domains and where stability is based on a Poincar\'e-type inequality. We show how robustness can be re-established by using appropriately scaled test norms. As model cases we study the Poisson problem and the Kirchhoff--Love plate bending model, and also include fully discrete variants where optimal test functions are approximated. Numerical experiments for both model problems, including an-isotropic domains and mixed boundary conditions, confirm our findings.

==> data/resultDiffusionAnisotropicMixedBC_NoScaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
40	223	0.107149764437285	0.635396504447981	0.183553951415498	10
160	845	0.0602246134380304	0.206044666255672	0.0598933868226691	10
640	3289	0.0311568646898436	0.0604506675096566	0.0179227156815446	10
2560	12977	0.0157177292159365	0.0198846400290119	0.00611951859400874	10
10240	51553	0.00787657087976525	0.00806069752867548	0.00256131864148909	10
40960	205505	0.00394050809797963	0.00375532009479087	0.00120953861746683	10
163840	820609	0.00197053217563609	0.00184157476057158	0.000595521189209604	10


==> data/resultDiffusionAnisotropicMixedBC_NoScaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
400	2203	0.00685130053416505	6.82838250094997	0.214308639770472	100
1600	8405	0.00652485225916781	6.19317295559978	0.194372596874883	100
6400	32809	0.00557029039039452	4.51364721139178	0.141660719256063	100
25600	129617	0.003857889600068	2.16506985173122	0.0679506735620638	100
102400	515233	0.00219776785939034	0.70264570919497	0.0220525260787687	100


==> data/resultDiffusionAnisotropicMixedBC_NoScaling_3.csv <==
nE	dofDPG	err	errU	errSigma	d
4000	22003	0.000220649536190209	22.3527065859737	0.0702224057372274	1000
16000	84005	0.000220532079101782	22.3289151443841	0.0701476634565837	1000
64000	328009	0.000220064119559015	22.2342537808776	0.0698502789474068	1000
256000	1296017	0.000218221635422864	21.8635041748072	0.0686855462039966	1000


==> data/resultDiffusionAnisotropicMixedBC_Scaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
40	223	0.0482566923542642	0.117977245374639	0.037891192306719	10
160	845	0.0241548880862665	0.0586532033254537	0.0189540988017472	10
640	3289	0.0120807662834873	0.0292842265995053	0.00947811062602435	10
2560	12977	0.00604079856264677	0.0146368022892687	0.00473918791564388	10
10240	51553	0.00302045121335051	0.00731773682182257	0.00236961053159127	10
40960	205505	0.00151023209830261	0.00365878536079254	0.00118480733751583	10
163840	820609	0.000755116860483657	0.00182938229605695	0.000592403927610249	10


==> data/resultDiffusionAnisotropicMixedBC_Scaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
400	2203	0.00152822719979549	0.0370268930408723	0.0011989342710432	100
1600	8405	0.000764122008225314	0.0185123708573762	0.000599469818913608	100
6400	32809	0.000382062055181696	0.00925605099540001	0.000299735244875853	100
25600	129617	0.000191031158975958	0.00462800866242917	0.000149867664347298	100
102400	515233	9.55155959501382e-05	0.00231400258756503	7.49338374468249e-05	100


==> data/resultDiffusionAnisotropicMixedBC_Scaling_3.csv <==
nE	dofDPG	err	errU	errSigma	d
4000	22003	4.83274893129517e-05	0.0117080339961435	3.7913854618434e-05	1000
16000	84005	2.41637473419492e-05	0.00585401363574994	1.89569282110871e-05	1000
64000	328009	1.2081875958091e-05	0.00292701561991562	9.4784642355593e-06	1000
256000	1296017	6.04097508001257e-06	0.00146365327739429	4.73923415225696e-06	1000


==> data/resultDiffusionAnisotropic_NoScaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
40	223	3.51740246654506	1.19912593516641	3.07692391545342	10
160	845	1.66452989247166	0.477167581898647	1.33283660858123	10
640	3289	0.854824879920858	0.217216073237992	0.674361972996238	10
2560	12977	0.430325438723921	0.105212785839024	0.33814647571137	10
10240	51553	0.21552984234335	0.0521541090928463	0.169192925874452	10
40960	205505	0.107810905971708	0.0260195950339143	0.0846113915809968	10


==> data/resultDiffusionAnisotropic_NoScaling_4.csv <==
nE	dofDPG	err	errU	errSigma	d
400	2203	11.0338805774104	3.79427380206533	9.66752475110178	100
1600	8405	5.21244142709259	1.50474068738039	4.17385029659322	100
6400	32809	2.67729924899085	0.68410388700204	2.11167621123998	100
25600	129617	1.34783590217138	0.331157738777748	1.05883958249491	100


==> data/resultDiffusionAnisotropic_NoScaling_5.csv <==
nE	dofDPG	err	errU	errSigma	d
4000	22003	34.889370409635	11.9986227949643	30.5694157382457	1000
16000	84005	16.4815654976766	4.75827612716007	13.1975786176817	1000
64000	328009	8.4655446805124	2.1632381382786	6.67704737980556	1000


==> data/resultDiffusionAnisotropic_Scaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
40	223	3.59922659876314	1.17188863806	3.04221289365282	10
160	845	1.63299602705717	0.463045913641903	1.32745623492856	10
640	3289	0.832118938948979	0.21467983014765	0.673591381266403	10
2560	12977	0.418043273540242	0.104864491379926	0.338046794601944	10
10240	51553	0.209270598375145	0.0521095208991012	0.169180358382692	10
40960	205505	0.104666450292763	0.0260139880132522	0.0846098172706312	10


==> data/resultDiffusionAnisotropic_Scaling_4.csv <==
nE	dofDPG	err	errU	errSigma	d
400	2203	11.2928374076564	3.70663882107307	9.55351871377278	100
1600	8405	5.11155480544934	1.45949819843437	4.15608616307775	100
6400	32809	2.60476460940024	0.675947871164058	2.10912916207907	100
25600	129617	1.30860626254895	0.330036316233124	1.05850999637146	100


==> data/resultDiffusionAnisotropic_Scaling_5.csv <==
nE	dofDPG	err	errU	errSigma	d
4000	22003	35.708269371744	11.7214490297737	30.2087614177612	1000
16000	84005	16.1624971316758	4.61518801626484	13.1413794044581	1000
64000	328009	8.2361468746552	2.13744338221018	6.66898937782008	1000


==> data/resultDiffusion_NoScaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	1.27514159799509	0.305354763426766	0.967506077805447	1
16	89	1.0246472577717	0.203885478742114	0.826998573319234	1
64	337	0.527278142133263	0.095067232726572	0.421230081698882	1
256	1313	0.265531127738996	0.0465981700899502	0.211609751457028	1
1024	5185	0.133003310968629	0.0231799305787374	0.105930468839952	1
4096	20609	0.066531416253708	0.0115750016822918	0.0529809751571702	1
16384	82177	0.0332694295747808	0.00578562822361862	0.0264924564885273	1
65536	328193	0.01663518001082	0.00289257996717606	0.0132464743992952	1


==> data/resultDiffusion_NoScaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	0.826538535489928	4.75043678057851	1.86129857641404	10
16	89	0.808062919469947	4.48301639913325	1.75615138968095	10
64	337	0.674433517144379	3.18288536152185	1.23263531101044	10
256	1313	0.454015507464491	1.47895441220354	0.574908114782349	10
1024	5185	0.254355571241234	0.499684702616254	0.199069574280515	10
4096	20609	0.131446208699092	0.165552155378739	0.0695538549116461	10
16384	82177	0.0662911618805276	0.065223836156	0.0288668201276574	10
65536	328193	0.0332177484013383	0.0298978361623525	0.0135557090706036	10


==> data/resultDiffusion_NoScaling_4.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	0.0981399565541308	49.994161808307	2.21614975794351	100
16	89	0.0984948762471773	49.9895029311158	2.21707049290843	100
64	337	0.0984874413834346	49.9822221460299	2.2164221745045	100
256	1313	0.0984679833018141	49.9644236171605	2.21553948973701	100
1024	5185	0.0984005560265929	49.8966963762635	2.21250828335257	100
4096	20609	0.0981353288553023	49.6283357221885	2.20059953219862	100
16384	82177	0.0970963697973886	48.5831544374519	2.15425181706231	100
65536	328193	0.0932480565111123	44.8084154415385	1.98687343068443	100


==> data/resultDiffusion_Scaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	1.27514159799509	0.305354763426766	0.967506077805447	1
16	89	1.0246472577717	0.203885478742114	0.826998573319234	1
64	337	0.527278142133263	0.095067232726572	0.421230081698882	1
256	1313	0.265531127738996	0.0465981700899502	0.211609751457028	1
1024	5185	0.133003310968629	0.0231799305787374	0.105930468839952	1
4096	20609	0.066531416253708	0.0115750016822918	0.0529809751571702	1
16384	82177	0.0332694295747808	0.00578562822361862	0.0264924564885273	1
65536	328193	0.01663518001082	0.00289257996717606	0.0132464743992952	1


==> data/resultDiffusion_Scaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	1.27514159799509	3.05354763426773	0.967506077805447	10
16	89	1.0246472577717	2.03885478742114	0.826998573319236	10
64	337	0.527278142133263	0.950672327266058	0.421230081698881	10
256	1313	0.265531127738999	0.465981700900174	0.211609751457025	10
1024	5185	0.13300331096863	0.231799305787676	0.105930468839952	10
4096	20609	0.0665314162537169	0.115750016828073	0.0529809751571762	10
16384	82177	0.0332694295747834	0.057856282243754	0.0264924564885184	10
65536	328193	0.016635180010808	0.0289257996666823	0.0132464743993044	10


==> data/resultDiffusion_Scaling_4.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	1.27514159799509	30.5354763426768	0.967506077805447	100
16	89	1.0246472577717	20.3885478742113	0.826998573319235	100
64	337	0.527278142133264	9.50672327265607	0.42123008169888	100
256	1313	0.265531127738999	4.65981700899414	0.21160975145703	100
1024	5185	0.13300331096863	2.31799305785289	0.105930468839949	100
4096	20609	0.0665314162537119	1.15750016822185	0.0529809751571683	100
16384	82177	0.0332694295747889	0.578562822420013	0.0264924564885219	100
65536	328193	0.0166351800108342	0.289257996794543	0.0132464743993425	100


==> data/resultKLoveAnisotropic_NoScaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
40	332	2.17639194174219	1.18228578852323	2.23646471137308	10
160	1341	2.28311000219402	1.17815974120923	2.23865248475392	10
640	5399	1.00018528598465	0.301736228523932	0.97398985833596	10
2560	21675	0.516200690158189	0.108944685387068	0.501688407365527	10
10240	86867	0.260194758129312	0.0475951599084827	0.252716292355505	10


==> data/resultKLoveAnisotropic_NoScaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
400	3302	6.84417379481189	3.73872431661074	7.04806142470189	100
1600	13401	7.18681982660485	3.72588724353419	7.05615867066087	100
6400	53999	3.1524665025084	0.953462957070747	3.07178899327049	100
25600	216795	1.62833610024061	0.343657613312993	1.58337745645705	100


==> data/resultKLoveAnisotropic_Scaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
40	332	2.1787486836496	1.18228476710867	2.23645198177016	10
160	1341	2.28531108045874	1.17814194140564	2.23860695313436	10
640	5399	0.991130126760884	0.297986680887915	0.973898181444931	10
2560	21675	0.509316999835549	0.108261289458465	0.501669798014263	10
10240	86867	0.256401916274729	0.0617910209499677	0.25271355682933	10


==> data/resultKLoveAnisotropic_Scaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
400	3302	6.85157446050391	3.73872621723212	7.04802095067802	100
1600	13401	7.19377125596079	3.72620284388361	7.05601333840421	100
6400	53999	3.12488350569146	1.83280866234318	3.07195272318572	100
25600	216795	1.7140276515914	1.27219908714284	1.58303467576554	100


==> data/resultKLoveMixedBC_NoScaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
40	452	0.0785756905850644	1.24696550692896	0.26805735643991	1
160	1821	0.0536728372625518	0.614370233158769	0.13254375746526	1
640	7319	0.0305695397720676	0.203782954926305	0.0446753816368677	1
2560	29355	0.0158984571132585	0.056703570733844	0.0131508461519946	1
10240	117587	0.00803228311283316	0.0157992893374864	0.00424353815859661	1


==> data/resultKLoveMixedBC_NoScaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
100	1127	0.00539740734989144	3.07498629017025	0.111011744830552	1
400	4551	0.00481499862458618	3.07319711656019	0.110267897150801	1
1600	18299	0.00426073775484066	2.99012120985159	0.106971844832752	1
6400	73395	0.00379470960783329	2.64005260830279	0.0943969005426429	1


==> data/resultKLoveMixedBC_Scaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
40	452	0.0535889173052356	0.122606119493155	0.0480258649236421	1
160	1821	0.0269938109410525	0.0592259305795394	0.0240758942557899	1
640	7319	0.013517673429898	0.0293572945524689	0.0120498126418449	1
2560	29355	0.00676144621498098	0.0146561986628244	0.00602635915359356	1
10240	117587	0.00338212835102023	0.00833831703728982	0.00301357361946252	1


==> data/resultKLoveMixedBC_Scaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
100	1127	0.00546582303066297	0.0746081781859823	0.00487520266889029	1
400	4551	0.0027362030769753	0.0370931373469925	0.00243896313632868	1
1600	18299	0.00136846777726865	0.0185958626025953	0.00121967624000234	1


==> data/resultKLove_NoScaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
4	35	14.1244128598156	0.353205739196193	12.7669167638359	1
16	135	10.8431444850192	0.272317256574908	10.0178558855465	1
64	539	5.02880635209548	0.0950157289380246	4.50316682781583	1
256	2163	2.54790932943006	0.0424426106820349	2.28454396791847	1
1024	8675	1.26732558447943	0.0203416015675889	1.14230160540671	1
4096	34755	0.631396393515445	0.010058137993935	0.570551578912192	1
16384	139139	0.315142680050056	0.00501484994591208	0.285056840889063	1


==> data/resultKLove_NoScaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
4	35	0.461572598755128	3.74035586714998	1.3513850500582	10
16	135	0.583879429839241	3.69093840353986	1.30599759872649	10
64	539	0.445131232851509	3.01694098926958	1.00903195811467	10
256	2163	0.338344186344302	1.95825954062635	0.651765833538627	10
1024	8675	0.211692059700916	0.826142654742542	0.281146426999462	10
4096	34755	0.114786640656117	0.260463566890808	0.0959890979552921	10
16384	139139	0.0587124813169932	0.0806613367480898	0.0349987153169175	10


==> data/resultKLove_NoScaling_3.csv <==
nE	dofDPG	err	errU	errSigma	d
4	35	0.00053609873970469	37.4964459487314	0.138668079462989	100
16	135	0.000833782235654148	37.5023267468638	0.139594665967709	100
64	539	0.00082362156813569	37.4999971104172	0.139573937554051	100
256	2163	0.000841579053060614	37.4999930056876	0.139572833651315	100
1024	8675	0.000843634939605672	37.4999921115387	0.1395721531026	100
4096	34755	0.000839376483577257	37.5002037559763	0.13957179947871	100
16384	139139	0.000830224092971994	37.5010775488211	0.139570399799254	100


==> data/resultKLove_Scaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
4	35	14.1244128598156	0.353205739196193	12.7669167638359	1
16	135	10.8431444850192	0.272317256574908	10.0178558855465	1
64	539	5.02880635209548	0.0950157289380246	4.50316682781583	1
256	2163	2.54790932943006	0.0424426106820349	2.28454396791847	1
1024	8675	1.26732558447943	0.0203416015675889	1.14230160540671	1
4096	34755	0.631396393515445	0.010058137993935	0.570551578912192	1
16384	139139	0.315142680050056	0.00501484994591208	0.285056840889063	1


==> data/resultKLove_Scaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
4	35	1.4124412859816	3.5320573919475	1.27669167638357	10
16	135	1.08431444850246	2.7231725660077	1.00178558855475	10
64	539	0.502880635215298	0.950157272577095	0.450316682782625	10
256	2163	0.254790932967466	0.424426427504032	0.22845439680173	10
1024	8675	0.126732558787538	0.20341442476483	0.114230160574036	10
4096	34755	0.0631396423414359	0.100566813123151	0.0570551588370135	10
16384	139139	0.0315142557301272	0.0501233183667066	0.0285056837647543	10


==> data/resultKLove_Scaling_3.csv <==
nE	dofDPG	err	errU	errSigma	d
4	35	0.141244128598158	35.3205739193793	0.127669167638359	100
16	135	0.108431444850219	27.2317256598563	0.10017855885548	100
64	539	0.0502880635207171	9.50157278392821	0.045031668278096	100
256	2163	0.0254790932922636	4.24426339375158	0.0228454396785713	100
1024	8675	0.0126732558459363	2.0341545155748	0.0114230160541907	100
4096	34755	0.006313964062038	1.00562745254708	0.00570551588019455	100
16384	139139	0.00315142304718048	0.503116250674556	0.00285056716246036	100


==> data/resultReaction_NoScaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	1.29447291586779	0.300600745447063	0.965845228817373	1
16	89	1.03087660253446	0.180555010300888	0.826708000644876	1
64	337	0.528028782902118	0.0920324870069547	0.421180614144417	1
256	1313	0.265624024924717	0.0462155692325158	0.211603123009701	1
1024	5185	0.133014893983038	0.0231320048690884	0.105929626123089	1
4096	20609	0.0665328632210284	0.0115690078293597	0.0529808693730617	1
16384	82177	0.0332696104172839	0.00578487889441594	0.0264924432515925	1
65536	328193	0.0166352026152448	0.00289248629786718	0.013246472744265	1


==> data/resultReaction_NoScaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	2.90727986200914	2.93351658606197	0.96586718816715	10
16	89	2.11028702192465	1.7994353005025	0.895759740994736	10
64	337	1.0542311100809	0.918675152068775	0.42490064259983	10
256	1313	0.53017312335313	0.461924983781899	0.211515660282627	10
1024	5185	0.265703850526996	0.231289936810802	0.105896744866825	10
4096	20609	0.132938079307608	0.115686267086157	0.0529760371816005	10
16384	82177	0.0664801040332024	0.0578483109986497	0.0264918163895808	10
65536	328193	0.0332414443988322	0.0289248031870061	0.0132463936706962	10


==> data/resultReaction_NoScaling_4.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	21.8436216576973	30.4475960147037	0.973551589305821	100
16	89	14.3877030576807	18.1810323933698	1.45571049698612	100
64	337	7.99892280467932	9.25481655870531	0.936813269839027	100
256	1313	4.5342326944203	4.63798912120614	0.636511985443717	100
1024	5185	2.3614965031001	2.31607240375864	0.346186453386548	100
4096	20609	1.17143320917604	1.15718610052554	0.13305779127741	100
16384	82177	0.581404021983306	0.578500301687927	0.0441488846541747	100
65536	328193	0.289976476035411	0.289248653944627	0.0161395410247298	100


==> data/resultReaction_Scaling_1.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	1.29447291586779	0.300600745447063	0.965845228817373	1
16	89	1.03087660253446	0.180555010300888	0.826708000644876	1
64	337	0.528028782902118	0.0920324870069547	0.421180614144417	1
256	1313	0.265624024924717	0.0462155692325158	0.211603123009701	1
1024	5185	0.133014893983038	0.0231320048690884	0.105929626123089	1
4096	20609	0.0665328632210284	0.0115690078293597	0.0529808693730617	1
16384	82177	0.0332696104172839	0.00578487889441594	0.0264924432515925	1
65536	328193	0.0166352026152448	0.00289248629786718	0.013246472744265	1


==> data/resultReaction_Scaling_2.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	2.16516330712526	3.64289000374912	0.990321057548438	10
16	89	0.858208667007308	2.05223059590516	1.06709878997249	10
64	337	0.407162577950172	1.0840941764007	0.872785519994458	10
256	1313	0.241578050923681	0.511681929752591	0.395088155602273	10
1024	5185	0.129629171154419	0.239821233188068	0.144560325375873	10
4096	20609	0.0660990594317005	0.116751376950023	0.0588825307780951	10
16384	82177	0.033215131242362	0.0579746190559671	0.0272771614532049	10
65536	328193	0.0166283859561268	0.0289402472833076	0.0133461993736726	10


==> data/resultReaction_Scaling_4.csv <==
nE	dofDPG	err	errU	errSigma	d
4	25	180.037309144265	31.8770923723542	122.030476501934	100
16	89	71.5603918514317	18.0907643825482	115.384648227012	100
64	337	19.1303988912743	9.295817034969	19.45375351291	100
256	1313	4.74930031091874	4.6755515217261	2.49465353808049	100
1024	5185	1.18155682387983	2.33814365517926	0.49861869023654	100
4096	20609	0.299978520833827	1.16881808379574	0.134474678076445	100
16384	82177	0.0802797789889318	0.584348203675332	0.0410049310763489	100
65536	328193	0.0247046378711671	0.292134323262773	0.0154049499739634	100

